SILEM : a new gaseous detector with integrated x-y readout plane

This works reports on gaseous detectors developments made in the frame of the EXO double-beta decay experiment. LEM (Large Electron Multiplication) are electron amplification grids based on GEM. They were developed in Neuchatel and showed remarquable resistance to sparks. The new SILEM grid combines the properties of the standard LEM with a micropatterned x-y readout plane on one of the grid side. It allows thus the amplification of the primary electrons and their position determination in the x-y plane.

==> elsart1p.cls.txt <==
%%
%% This is file `elsart1p.cls',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% esl.dtx  (with options: `package,elsauth,wrapper,SL1P')
%% 
%% elsart1p.cls Copyright (C) 1994-2006 Elsevier Science
%% 
%% This file may be distributed and/or modified under the
%% conditions of the LaTeX Project Public License, either version 1.2
%% of this license or (at your option) any later version.
%% The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.2 or later is part of all distributions of LaTeX
%% version 1999/12/01 or later.
%% 
\def\readRCS$#1: #2 #3 #4 #5${%
 \def\RCSfile{#2}%
 \def\RCSversion{#3}%
 \def\RCSdate{#4}%
}
 \def\esp@fileversion{2.19}
 \def\esp@filedate{2006/05/01}
 \def\@journal{Elsevier} \def\@company{Elsevier}
 \def\@issn{000-0000}
 \def\@shortjid{elsart1p}
\NeedsTeXFormat{LaTeX2e}[1995/12/01]
\ProvidesClass{\@shortjid}[\esp@filedate, \esp@fileversion: \@journal]
\let\@save@journal\@journal
\let\@save@company\@company
\let\@save@shortjid\@shortjid

\DeclareOption{narrowdisplay}{}
\DeclareOption*{\PassOptionsToClass{\CurrentOption}{elsart}}
\ProcessOptions\relax
 \LoadClass[onecolumn]{elsart}

\let\@journal\@save@journal
\let\@company\@save@company
\let\@shortjid\@save@shortjid

\def\@xiiipt{12}
\def\@titlesize{\Large}
\def\@bibitemsep{\z@ \@plus 0.5\p@ \@minus 0.5\p@}
\def\captionwidth{.8\linewidth}
\def\@abstractsize{\fontsize{\@ixpt}{11pt}\selectfont}
\def\@articletypesize{\fontsize{\@xiiipt}{13pt}\selectfont}
\def\normalsize{\@setfontsize\normalsize\@xpt{12}%
\abovedisplayskip 5.75\p@ \@plus 2\p@ \@minus 2\p@%
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip \z@ \@plus 2\p@%
\belowdisplayshortskip 3.5\p@ \@plus 2\p@ \@minus 2\p@
\let\@listi\@listI}
\def\small{\@setfontsize\small\@viiipt{10}%
\abovedisplayskip 7\p@ \@plus 2\p@ \@minus 4\p@%
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip \z@ \@plus 1\p@%
\belowdisplayshortskip 3\p@ \@plus 1\p@ \@minus 2\p@
\def\@listi{\topsep 0.5\@bls \parsep\z@ \itemsep\parsep}}
\let\footnotesize=\small
\let\@xviiipt\@xviipt
\def\scriptsize{\@setfontsize\scriptsize\@viipt{8}}
\def\tiny{\@setfontsize\tiny\@vipt{7}}
\def\large{\@setfontsize\large\@xiiipt{14}}
\def\Large{\@setfontsize\Large\@xviipt{20}}
\def\LARGE{\@setfontsize\LARGE\@xviipt{19}}
\def\huge{\@setfontsize\huge\@xxpt{22}}
\def\Huge{\@setfontsize\Huge\@xxvpt{27}}
\normalsize                                % Choose the normalsize font.
\if@twoside
   \oddsidemargin    \z@
   \evensidemargin   \z@
   \marginparwidth  10\p@
\else
   \oddsidemargin    \z@
   \evensidemargin   \z@
   \marginparwidth   2pc
\fi
\marginparsep 20\p@          % Horizontal space between outer margin and
                            % marginal note
\topmargin \z@           %    Nominal distance from top of page to top of
                         %    box containing running head.
\headheight 10\p@         %
 \headsep    11\p@  %
 \footskip 23\p@
\bigskipamount=\@bls \@plus 0.3\@bls \@minus 0.3\@bls % 1/1 line
\medskipamount=0.5\bigskipamount                  % 1/2 line
\smallskipamount=0.25\bigskipamount               % 1/4 line
 \textheight 46\baselineskip
\advance\textheight\topskip
 \textwidth 32pc
                             % For two-column mode:
 \columnsep 2pc               %   Space between columns
\columnseprule \z@           %   \@Width of rule between columns.
 \footnotesep 6.65\p@
\skip\footins 12\p@ \@plus  8\p@          % Space between last line of text and
                                      % top of first footnote.
\floatsep 8\p@ \@plus 4\p@ \@minus 2\p@ % Space between adjacent floats moved
                                         % to top or bottom of text page.
\textfloatsep 8\p@ \@plus 4\p@ \@minus 2\p@ % Space between main text and floats
                                         % at top or bottom of page.
\intextsep 8\p@ \@plus 4\p@ \@minus 2\p@ % Space between in-text figures and
                                         % text.
\dblfloatsep      8\p@ \@plus 4\p@ \@minus 4\p@ % Same as \floatsep for double-column
                                         % figures in two-column mode.
\dbltextfloatsep 12\p@ \@plus 4\p@ \@minus 4\p@ % \textfloatsep for double-column
                                         % floats.
\@fptop \z@ \@plus 1fil    % Stretch at top of float page/column. (Must be
                         % \z@ \@plus ...)
\@fpsep 8\p@ \@plus 2fil    % Space between floats on float page/column.
\@fpbot \z@ \@plus 1fil    % Stretch at bottom of float page/column. (Must be
                         % \z@ \@plus ... )
\@dblfptop \z@ \@plus 1fil % Stretch at top of float page. (Must be \z@ \@plus ...)
\@dblfpsep 8\p@ \@plus 2fil % Space between floats on float page.
\@dblfpbot \z@ \@plus 1fil % Stretch at bottom of float page. (Must be
                         % \z@ \@plus ... )
\marginparpush 5\p@       % Minimum vertical separation between two marginal
                         % notes.
\parskip \z@
\parindent 1em
 \eqntopsep 8\p@ \@plus 2\p@ \@minus 2\p@ %\parskip, added above and below
\eqnarraycolsep 1\p@                 % in an \eqnarray.
\def\part{\@startsection{part}{1}{\z@}{2\@bls \@plus
  0.4\@bls}{\@bls}{\normalsize}}
\def\partmark#1{}
\if@ussrhead
\def\section{\@startsection{section}{1}{\parindent}{\@bls
 \@plus .3\@bls \@minus .1\@bls}{-0.00001pt}{\normalsize\bfseries\boldmath}{\relax}}
\else
\def\section{\@startsection{section}{1}{\z@}{\@bls
   \@plus .3\@bls \@minus .1\@bls}{\@bls}{\normalsize\bfseries
 \boldmath}}
\fi
\def\subsection{\@startsection{subsection}{2}{\z@}{\@bls
  \@plus .3\@bls \@minus .1\@bls}{\@bls}{\normalsize\itshape}}
\def\subsubsection{\@startsection{subsubsection}{3}{\z@}{\@bls
  \@plus .2\@bls}{0.0001pt}{\normalsize\itshape}}
\def\paragraph{\@startsection{paragraph}{4}{\z@}{3.25ex \@plus
  2ex \@minus 0.2ex}{-1em}{\normalfont\normalsize\itshape}}
\def\subparagraph{\@startsection{subparagraph}{5}{1em}{3.25ex \@plus
  2ex \@minus 0.2ex}{-1em}{\normalfont\normalsize\itshape}}
\def\@sect#1#2#3#4#5#6[#7]#8{%
  \ifnum #2>\c@secnumdepth
    \let\@svsec\@empty
  \else
    \refstepcounter{#1}\def\@tempa{#8}%
    \ifx\@tempa\@empty
      \edef\@svsec{\csname lb@empty@#1\endcsname}%
    \else
      \edef\@svsec{\csname lb@#1\endcsname}\fi\fi
  \@tempskipa #5\relax
  \ifdim \@tempskipa>\z@
    \begingroup #6\relax
\noindent \hskip #3\relax{\@secnumfont{#2}\@svsec}%
  {\head@style\head@format{#2}{#8}\par}%
    \endgroup
    \csname #1mark\endcsname{#7}%
    \addcontentsline{toc}{#1}{\ifnum #2>\c@secnumdepth \else
     \protect\numberline{\csname the#1\endcsname}\fi #7}%
  \else
    \def\@svsechd{#6\hskip #3\relax {\@secnumfont{#2}\@svsec }%
      {\head@style\head@format{#2}{#8}}\csname #1mark\endcsname{#7}%
    \addcontentsline{toc}{#1}{\ifnum #2>\c@secnumdepth \else
       \protect\numberline{\csname the#1\endcsname}\fi #7}}%
  \fi
  \@xsect{#5}}
\def\@ssect#1#2#3#4#5#6{%
  \@tempskipa #4\relax
  \ifdim \@tempskipa>\z@
    \begingroup
      #5{%
        \@hangfrom{\hskip #2}%
          \interlinepenalty \@M \head@format{#1}{#6}\@@par}%
    \endgroup
  \else
    \def\@svsechd{#5{\hskip #2\relax \head@format{#1}{#6}}}%
  \fi
  \@xsect{#4}}
\def\@startsection#1#2#3#4#5#6{%
  \if@noskipsec \leavevmode \fi
  \par
  \@tempskipa #4\relax
  \@afterindenttrue
  \ifdim \@tempskipa <\z@
    \@tempskipa -\@tempskipa \@afterindentfalse
  \fi
  \if@nobreak
    \everypar{}%
  \else
    \addpenalty\@secpenalty\addvspace\@tempskipa
  \fi
  \@ifstar
    {\@ssect{#2}{#3}{#4}{#5}{#6}}%
    {\@dblarg{\@sect{#1}{#2}{#3}{#4}{#5}{#6}}}}

\@maxlistdepth=2
\def\labelitemi{--}
\def\labelitemii{$\cdot$}
\def\labelenumi{(\theenumi)}        \def\theenumi{\roman{enumi}}
\def\labelenumii{(\theenumii)}      \def\theenumii{\alph{enumii}}
 \tabcolsep 1\p@           % idem in tabular environment.
\def\@arrayclassz{\ifcase \@lastchclass \@acolampacol \or \@ampacol \or
  \or \or \@addamp \or \@acolampacol \or \@firstampfalse \@acol \fi
  \edef\@preamble{\@preamble
  \ifcase \@chnum
    \hfil$\relax\displaystyle\@sharp$\hfil \or
    $\relax\displaystyle\@sharp$\hfil      \or
    \hfil$\relax\displaystyle\@sharp$\fi}}
\newdimen\Arrayrulewidth \Arrayrulewidth=1.0\p@
\def\Hline{\noalign{\ifnum0=`}\fi\hrule \@height \Arrayrulewidth \futurelet
   \@tempa\@xhline}
\newdimen\crulepostskip \crulepostskip -7\p@
\def\ccline#1{%
  \noalign{\vskip\rulepreskip}%
  \do@ccline(#1,1-0)\cr
  \noalign{\vskip\crulepostskip}}
\def\do@ccline(#1-#2,#3){%
  \ifnum#1>#2\else\@cline[#1-#2]\do@ccline(#3,1-0)\fi
  \ignorespaces}
\newdimen\@Ldec \newdimen\@Rdec
\def\dec #1.#2 {\hbox to\@Ldec{\hss#1}\def\@tempb{#2}%
\ifx\@tempb\empty\hbox to\@Rdec{\hfill}\else\hbox to\@Rdec{.#2\hss}\fi}
\def\setdec #1.#2 {\relax
  \bgroup
    \setbox0\hbox{\kern1pt\relax#1}\setbox1\hbox{\kern1pt\relax#2}%
    \global\@Ldec\wd0\global\@Rdec\wd1
  \egroup}
\setdec 000.000 % default 3 digits on each side
\newdimen\@Lpmdec \newdimen\@Rpmdec
\def\pmdec #1.#2 {\hbox to\@Lpmdec{\hss#1}\def\@tempb{#2}%
\ifx\@tempb\empty\hbox to\@Rpmdec{\hfill}\else\hbox to\@Rpmdec{.#2\hss}\fi}
\def\setpmdec #1.#2 {\relax
  \bgroup
    \setbox0\hbox{\kern1pt\relax#1}\setbox1\hbox{\kern1pt\relax#2}%
    \global\@Lpmdec\wd0\global\@Rpmdec\wd1
  \egroup}
\setpmdec 0.0 % default 1 digit on each side
\def\add@thanksref#1{%
  \global\advance\note@cnt\@ne
  \def\@tempa{*}\def\@tempb{#1}%
  \ifx\@tempa\@tempb
    \ifnum\note@cnt>\@ne \add@xtok\t@loc@notes{\note@sep}\fi
    \add@tok\t@loc@notes{*}%
  \else
    \ifnum\note@cnt>\@ne \add@xtok\t@loc@notes{\note@sep}\fi
    \add@tok\t@loc@notes{%
    \if@Elproofing#1\else\ref{#1}\fi
    }%
  \fi}
\def\thanks@optarg[#1]#2{%
  \def\@tempa{*}\def\@tempb{#1}%
  \ifx\@tempa\@tempb
    \@tempcnta=\c@footnote \c@footnote=-1 \label{#1}\c@footnote=\@tempcnta
    \gdef\@corresp@note{\footnotetext[-1]{#2}}%
  \else
    \add@tok\t@glob@notes{\footnotetext}%
    \refstepcounter{footnote}%
    \if@Elproofing\else\if@tempswa\label{#1}\else\relax\fi\fi
    \add@xtok\t@glob@notes{[\the\c@footnote]}%
    \add@tok\t@glob@notes{{#2}}%
  \fi
  \ignorespaces}
\def\frontmatter{%
  \NoHyper
  \let\@corresp@note\relax
  \global\t@glob@notes={}\global\c@author\z@
  \global\c@collab\z@ \global\c@address\z@
  \sv@mathsurround\mathsurround \m@th
  \global\n@author=0\n@author@\relax
  \global\n@collab=0\n@collab@\relax
  \global\advance\n@author\m@ne   % In comparisons later on we need
  \global\advance\n@collab\m@ne   % n@author-1 and n@collab-1
  \global\@firstauthortrue        % set to false by first \author or \collab
  \global\@hasabstractfalse       % Default:  no abstract or keywords
  \global\@haskeywordsfalse       % Default:  no abstract or keywords
  \global\@prefacefalse           %           not preface
  \ifnum\c@firstpage=\c@lastpage
    \gdef\@pagerange{\@pagenumprefix\ESpagenumber{firstpage}}
  \else
    \gdef\@pagerange{\@pagenumprefix
   \ESpagenumber{firstpage}--\@pagenumprefix\ESpagenumber{lastpage}}%
  \fi
  \@ifundefined{RIfM@}{}{\global\let\vec\@bfvec}%
  \open@fm \ignorespaces}
\def\title@fmt#1#2{%
\@ifundefined{@runtitle}{\global\def\@runtitle{#1}}{}%
 \vspace*{\@overtitleskip} % Vertical space above article type,
  \@articletypesize                  % Size for article type
  \leavevmode\vphantom{Aye!}
  \@articletype
  \vskip12\p@
  {\@titlesize #1\,\hbox{$^{#2}$}\par}%
  \vskip\@undertitleskip
  }
\def\address@fmt@init{%
  \par                                % Start new paragraph
  \vskip \@overaddressskip}               % Vertical space before addresses
\def\@abstract[#1]{%
  \global\@hasabstracttrue
  \hyphenpenalty\sv@hyphenpenalty     % restore \hyphenpenalty
  \global\setbox\t@abstract=\vbox\bgroup
  \leftskip\z@
  \@rightskip\z@ \rightskip\@rightskip \parfillskip\@flushglue
   \@abstractsize                      % Text in 9/11
  \parindent 1em                      % \parindent in abstract
  \noindent {\bfseries\abstractname}  % caption `Abstract' (bold)
  \vskip 0.5\@bls    % half a line of space below
\noindent\ignorespaces
}
\def\@bfvec#1{\boldsymbol{#1}}
\def\@pmbfvec#1{\pmb{#1}}
\mathchardef\Gamma="0000
\mathchardef\Delta="0001
\mathchardef\Theta="0002
\mathchardef\Lambda="0003
\mathchardef\Xi="0004
\mathchardef\Pi="0005
\mathchardef\Sigma="0006
\mathchardef\Upsilon="0007
\mathchardef\Phi="0008
\mathchardef\Psi="0009
\mathchardef\Omega="000A
\mathchardef\varGamma="0100
\mathchardef\varDelta="0101
\mathchardef\varTheta="0102
\mathchardef\varLambda="0103
\mathchardef\varXi="0104
\mathchardef\varPi="0105
\mathchardef\varSigma="0106
\mathchardef\varUpsilon="0107
\mathchardef\varPhi="0108
\mathchardef\varPsi="0109
\mathchardef\varOmega="010A
\if@TwoColumn
  \adjdemerits=100
  \linepenalty=100
  \doublehyphendemerits=5000        % experimental (1993-12-14)
  \emergencystretch=1.6pc
  \spaceskip=0.3em \@plus 0.17em \@minus 0.12em
\fi
\binoppenalty=300
\relpenalty=100
\clubpenalty=5000                % 'Club line'  at bottom of page.
\widowpenalty=2000               % 'Widow line' at top of page.
\displaywidowpenalty=1000        % Math display widow line.
\predisplaypenalty=150           % Breaking before a math display.
\postdisplaypenalty=50           % Breaking after a math display.
\hfuzz=1\p@
\hbadness=3000
\@frontmatterwidth\textwidth
\endinput
%%
%% End of file `elsart1p.cls'.

